Fitting ellipses to noisy measurements

This work deals with fitting of ellipses to noisy measurements. The literature knows many different approaches for this. The main representatives are presented and discussed in this paper. Furthermore, the case is considered when outliers are present in the measurement data. Robust methods which are less sensitive to outliers are suitable for this case. All discussed methods are compared by a simulation. The code for the simulation is available for free use on github.com/sebdi/ellipse-fitting.

==> LSA.csv <==
-22.89,0.098624
-22.849,-0.64978
-22.719,-1.3955
-22.501,-2.1355
-22.197,-2.8669
-21.806,-3.5867
-21.332,-4.2919
-20.775,-4.9798
-20.139,-5.6476
-19.425,-6.2926
-18.636,-6.9121
-17.776,-7.5038
-16.848,-8.0652
-15.856,-8.594
-14.804,-9.0882
-13.696,-9.5457
-12.536,-9.9646
-11.329,-10.343
-10.081,-10.681
-8.7956,-10.975
-7.4785,-11.224
-6.1349,-11.429
-4.7703,-11.587
-3.3901,-11.699
-2,-11.763
-0.6055,-11.78
0.78779,-11.75
2.1742,-11.672
3.5483,-11.547
4.9044,-11.376
6.237,-11.158
7.5409,-10.896
8.8108,-10.59
10.041,-10.241
11.228,-9.8506
12.366,-9.4206
13.45,-8.9526
14.477,-8.4484
15.441,-7.9102
16.34,-7.34
17.169,-6.7403
17.925,-6.1133
18.606,-5.4616
19.208,-4.7879
19.729,-4.0949
20.167,-3.3852
20.52,-2.6619
20.786,-1.9278
20.966,-1.1858
21.057,-0.43906
21.06,0.30956
20.974,1.057
20.8,1.8003
20.539,2.5363
20.191,3.2623
19.759,3.9751
19.243,4.672
18.646,5.3502
17.97,6.0069
17.219,6.6395
16.394,7.2454
15.5,7.8222
14.539,8.3676
13.516,8.8794
12.436,9.3554
11.301,9.7939
10.117,10.193
8.8894,10.551
7.6218,10.867
6.3199,11.139
4.9889,11.366
3.6341,11.548
2.2611,11.683
0.87523,11.771
-0.51779,11.812
-1.9124,11.805
-3.303,11.751
-4.6839,11.649
-6.0497,11.501
-7.3947,11.307
-8.7136,11.067
-10.001,10.782
-11.252,10.454
-12.461,10.085
-13.624,9.6743
-14.736,9.225
-15.792,8.7387
-16.788,8.2173
-17.72,7.6628
-18.584,7.0775
-19.377,6.4639
-20.096,5.8242
-20.738,5.1612
-21.299,4.4775
-21.779,3.7758
-22.175,3.0589
-22.485,2.3298
-22.708,1.5914
-22.843,0.8467
-22.89,0.098624


==> LSO.csv <==
-23.861,-0.084513
-23.811,-0.84182
-23.667,-1.5957
-23.43,-2.343
-23.1,-3.0809
-22.68,-3.8063
-22.171,-4.5163
-21.574,-5.208
-20.893,-5.8787
-20.13,-6.5257
-19.288,-7.1463
-18.37,-7.7381
-17.381,-8.2986
-16.324,-8.8257
-15.203,-9.3172
-14.023,-9.771
-12.789,-10.185
-11.505,-10.559
-10.177,-10.89
-8.8109,-11.177
-7.411,-11.418
-5.9834,-11.614
-4.5338,-11.763
-3.0682,-11.865
-1.5924,-11.918
-0.11229,-11.924
1.3661,-11.881
2.8369,-11.791
4.294,-11.653
5.7318,-11.468
7.1443,-11.237
8.5258,-10.961
9.8709,-10.64
11.174,-10.276
12.43,-9.8712
13.634,-9.4263
14.781,-8.9435
15.866,-8.4245
16.885,-7.8716
17.834,-7.2868
18.709,-6.6727
19.507,-6.0317
20.223,-5.3663
20.857,-4.6792
21.404,-3.9732
21.862,-3.2511
22.231,-2.5159
22.508,-1.7705
22.692,-1.0179
22.783,-0.26111
22.779,0.49678
22.682,1.2527
22.492,2.0037
22.208,2.7467
21.833,3.4787
21.368,4.1968
20.815,4.898
20.176,5.5795
19.453,6.2387
18.65,6.8728
17.77,7.4793
16.816,8.0558
15.792,8.5999
14.703,9.1094
13.552,9.5823
12.344,10.017
11.084,10.411
9.7781,10.763
8.4303,11.072
7.0463,11.337
5.6319,11.555
4.1926,11.728
2.7343,11.853
1.2628,11.931
-0.2159,11.96
-1.6959,11.942
-3.1712,11.876
-4.6359,11.761
-6.0841,11.6
-7.5099,11.392
-8.9077,11.138
-10.272,10.839
-11.597,10.497
-12.877,10.112
-14.107,9.687
-15.283,9.2229
-16.4,8.7217
-17.452,8.1855
-18.437,7.6164
-19.349,7.0167
-20.186,6.3888
-20.944,5.7352
-21.619,5.0586
-22.209,4.3617
-22.713,3.6474
-23.126,2.9184
-23.449,2.1777
-23.68,1.4283
-23.817,0.6732
-23.861,-0.084513


==> LSWA.csv <==
-23.163,0.044409
-23.119,-0.70261
-22.985,-1.4468
-22.761,-2.1851
-22.448,-2.9146
-22.048,-3.6324
-21.562,-4.3355
-20.992,-5.0212
-20.341,-5.6866
-19.61,-6.3291
-18.803,-6.9461
-17.923,-7.5351
-16.974,-8.0938
-15.96,-8.6198
-14.884,-9.1112
-13.751,-9.5658
-12.566,-9.9819
-11.333,-10.358
-10.057,-10.692
-8.7431,-10.983
-7.3972,-11.23
-6.0243,-11.432
-4.63,-11.587
-3.22,-11.696
-1.7999,-11.758
-0.37533,-11.772
1.0479,-11.739
2.464,-11.659
3.8673,-11.532
5.2522,-11.358
6.613,-11.139
7.9444,-10.874
9.241,-10.566
10.497,-10.216
11.709,-9.8238
12.87,-9.3924
13.977,-8.9232
15.024,-8.4181
16.008,-7.879
16.925,-7.3082
17.771,-6.7079
18.543,-6.0806
19.236,-5.4289
19.85,-4.7552
20.381,-4.0624
20.827,-3.3532
21.186,-2.6305
21.457,-1.8972
21.638,-1.1562
21.73,-0.41055
21.731,0.33676
21.642,1.0827
21.463,1.8244
21.195,2.5586
20.839,3.2827
20.395,3.9935
19.867,4.6882
19.256,5.3641
18.564,6.0184
17.795,6.6484
16.952,7.2517
16.037,7.8259
15.055,8.3685
14.009,8.8775
12.904,9.3507
11.744,9.7863
10.534,10.182
9.2792,10.538
7.9838,10.85
6.6534,11.12
5.2933,11.344
3.909,11.523
2.5062,11.655
1.0904,11.74
-0.33268,11.778
-1.7573,11.769
-3.1776,11.713
-4.588,11.609
-5.9828,11.458
-7.3564,11.262
-8.7032,11.02
-10.018,10.733
-11.295,10.404
-12.53,10.032
-13.716,9.6205
-14.851,9.1699
-15.929,8.6825
-16.945,8.1601
-17.896,7.6049
-18.778,7.0191
-19.587,6.405
-20.32,5.7651
-20.974,5.1021
-21.546,4.4185
-22.035,3.7171
-22.438,3.0008
-22.753,2.2725
-22.979,1.5349
-23.116,0.79126
-23.163,0.044409


==> gt.csv <==
24,0
23.952,0.76109
23.807,1.5191
23.566,2.271
23.231,3.0138
22.802,3.7444
22.281,4.4599
21.67,5.1575
20.972,5.8344
20.19,6.4877
19.326,7.1149
18.385,7.7135
17.37,8.2809
16.284,8.8151
15.133,9.3138
13.921,9.7749
12.653,10.197
11.335,10.577
9.97,10.916
8.5653,11.21
7.1261,11.459
5.6582,11.662
4.1676,11.818
2.6601,11.926
1.142,11.986
-0.38078,11.998
-1.902,11.962
-3.4156,11.878
-4.9154,11.746
-6.3954,11.566
-7.8496,11.34
-9.2723,11.068
-10.658,10.752
-12,10.392
-13.294,9.9908
-14.535,9.5491
-15.717,9.069
-16.835,8.5523
-17.886,8.0012
-18.865,7.4179
-19.768,6.8047
-20.592,6.1641
-21.332,5.4987
-21.987,4.8112
-22.553,4.1042
-23.028,3.3808
-23.41,2.6437
-23.699,1.896
-23.891,1.1407
-23.988,0.38074
-23.988,-0.38074
-23.891,-1.1407
-23.699,-1.896
-23.41,-2.6437
-23.028,-3.3808
-22.553,-4.1042
-21.987,-4.8112
-21.332,-5.4987
-20.592,-6.1641
-19.768,-6.8047
-18.865,-7.4179
-17.886,-8.0012
-16.835,-8.5523
-15.717,-9.069
-14.535,-9.5491
-13.294,-9.9908
-12,-10.392
-10.658,-10.752
-9.2723,-11.068
-7.8496,-11.34
-6.3954,-11.566
-4.9154,-11.746
-3.4156,-11.878
-1.902,-11.962
-0.38078,-11.998
1.142,-11.986
2.6601,-11.926
4.1676,-11.818
5.6582,-11.662
7.1261,-11.459
8.5653,-11.21
9.97,-10.916
11.335,-10.577
12.653,-10.197
13.921,-9.7749
15.133,-9.3138
16.284,-8.8151
17.37,-8.2809
18.385,-7.7135
19.326,-7.1149
20.19,-6.4877
20.972,-5.8344
21.67,-5.1575
22.281,-4.4599
22.802,-3.7444
23.231,-3.0138
23.566,-2.271
23.807,-1.5191
23.952,-0.76109
24,-2.9392e-15


==> noise.csv <==
-0.47933,11.87
-0.46568,11.739
-1.1059,12.478
-0.63821,11.384
-1.2806,11.38
-1.0503,13.118
-3.0483,12.174
-3.2305,11.58
-2.9911,12.298
-3.6877,11.556
-3.0279,11.399
-4.0129,11.466
-4.1166,12.028
-6.169,11.3
-5.8135,10.935
-5.3051,12.089
-5.8267,12.63
-7.1942,12.385
-6.2541,11.896
-7.7513,11.744
-7.567,10.41
-7.9754,10.85
-8.1341,11.116
-8.3494,11.682
-9.0718,10.526
-9.6648,11.37
-8.6767,10.102
-9.1452,11.156
-10.104,11.228
-10.333,11.255
-11.218,10.577
-10.994,11.029
-11.587,9.6015
-12.303,10.06
-12.628,10.306
-12.641,10.811
-13.078,9.8625
-12.641,9.9766
-13.472,9.8946
-13.596,9.721
-13.066,9.9184
-14.62,9.8325
-15.293,9.6297
-15.677,9.4684
-14.994,8.3165
-15.11,8.8762
-15.801,8.7751
-16.546,9.747
-16.147,8.4617
-17.14,8.3752
-16.907,8.4535
-17.59,8.3412
-17.585,8.3131
-18.277,7.8212
-18.607,7.7353
-18.05,7.7806
-17.913,9.1208
-18.888,7.0149
-18.92,7.1503
-19.896,7.0334
-18.627,6.8731
-19.813,6.9441
-19.544,6.7183
-20.273,6.7159
-20.621,6.1614
-20.646,6.2169
-20.915,4.8718
-20.292,5.1475
-21.144,5.2727
-21.287,6.0703
-21.19,4.3981
-21.092,5.4169
-21.213,5.0498
-21.536,4.6166
-21.958,5.2734
-23.034,4.2418
-21.389,3.8497
-22.389,4.1052
-23.096,4.4587
-22.967,3.4303
-23.241,3.3927
-22.877,3.4391
-22.822,4.0445
-24.13,3.7023
-22.938,2.6355
-24.297,2.9089
-23.64,2.2717
-23.253,2.5207
-23.809,1.5266
-22.459,1.9036
-23.437,2.0952
-23.947,1.2594
-24.339,1.3529
-23.988,0.92824
-24.709,1.0342
-23.86,0.73434
-24.552,-0.53325
-23.777,-0.29459
-23.82,-0.18787
-23.972,0.17851
-24.166,1.5675
-24.134,-0.51055
-24.015,-0.83354
-23.396,0.39935
-23.283,-0.69636
-24.048,-1.0704
-23.628,-2.0583
-24.014,-1.1409
-23.604,-1.0855
-23.35,-2.5517
-22.705,-3.2043
-23.554,-2.5729
-24.099,-2.0312
-23.578,-3.2815
-23.189,-2.0466
-23.321,-2.9527
-23.64,-2.1716
-23.756,-2.8268
-23.068,-2.9431
-22.34,-3.3923
-23.598,-3.7066
-21.979,-3.9759
-21.881,-4.0427
-22.389,-4.0812
-21.525,-4.5351
-22.664,-4.5881
-20.782,-5.1857
-21.258,-4.8205
-21.673,-5.0512
-21.697,-5.5986
-21.321,-5.6719
-20.726,-5.987
-20.361,-5.9884
-21.044,-5.9069
-20.228,-6.4962
-20.793,-7.3143
-20.145,-5.5653
-19.959,-6.5309
-19.517,-7.3202
-20.267,-7.9321
-18.558,-6.7974
-18.361,-8.1477
-18.22,-7.5255
-17.933,-7.0705
-18.37,-8.3458
-17.725,-7.84
-18.843,-8.0506
-17.205,-7.6866
-16.76,-9.2478
-16.757,-8.5406
-17.54,-8.301
-16.467,-7.6142
-16.412,-9.2094
-15.96,-9.1646
-15.043,-9.3514
-16.043,-9.3555
-15.501,-8.7024
-14.957,-9.3056
-14.911,-9.7647
-15.216,-9.4784
-13.258,-9.9939
-13.26,-10.731
-13.645,-10.359
-13.91,-9.6851
-12.66,-10.59
-12.168,-10.946
-12.502,-10.616
-11.545,-10.305
-11.686,-10.464
-10.711,-10.484
-10.004,-10.696
-10.77,-10.319
-9.8852,-10.796
-9.5656,-10.85
-9.4329,-12.114
-9.1425,-11.292
-9.7326,-11.029
-7.9841,-11.097
-8.0886,-11.007
-6.5642,-12.293
-6.8519,-11.316
-6.6046,-11.503
-6.3376,-12.144
-5.9053,-11.92
-5.96,-11.894
-5.3725,-10.608
-5.133,-11.841
-5.3107,-12.16
-4.6811,-12.07
-4.0893,-12.305
-2.5225,-11.648
-2.4285,-11.539
-2.0921,-12.039
-2.5633,-11.328
-1.7664,-11.181
-1.9946,-11.439
-1.864,-11.993
-0.53201,-12.305
0.19595,-11.469
-0.57552,-12.114


==> out_GWLS.csv <==
-9.8523,5.5497
-10.165,5.2682
-10.459,4.9665
-10.732,4.6458
-10.984,4.3074
-11.213,3.9526
-11.419,3.5828
-11.601,3.1996
-11.757,2.8045
-11.888,2.399
-11.993,1.9849
-12.071,1.5638
-12.122,1.1373
-12.146,0.70726
-12.143,0.27532
-12.113,-0.15675
-12.055,-0.58721
-11.971,-1.0143
-11.86,-1.4364
-11.723,-1.8517
-11.561,-2.2586
-11.374,-2.6554
-11.162,-3.0405
-10.928,-3.4124
-10.671,-3.7696
-10.393,-4.1107
-10.095,-4.4342
-9.7775,-4.7389
-9.4426,-5.0235
-9.0914,-5.287
-8.7253,-5.5281
-8.3457,-5.746
-7.9543,-5.9399
-7.5525,-6.1088
-7.1419,-6.2521
-6.7244,-6.3693
-6.3014,-6.4599
-5.8748,-6.5235
-5.4462,-6.5599
-5.0174,-6.5688
-4.59,-6.5504
-4.1659,-6.5045
-3.7467,-6.4316
-3.3342,-6.3317
-2.9298,-6.2054
-2.5354,-6.0531
-2.1525,-5.8754
-1.7826,-5.6732
-1.4273,-5.4471
-1.0878,-5.1981
-0.76573,-4.9272
-0.46224,-4.6354
-0.17859,-4.3241
0.084089,-3.9943
0.32473,-3.6475
0.54236,-3.2851
0.73612,-2.9084
0.90521,-2.519
1.049,-2.1185
1.1668,-1.7086
1.2582,-1.2907
1.3229,-0.8667
1.3605,-0.43823
1.371,-0.0070108
1.3543,0.42521
1.3104,0.85669
1.2395,1.2857
1.1419,1.7105
1.0181,2.1294
0.86843,2.5407
0.69358,2.9427
0.49425,3.3339
0.27122,3.7126
0.025412,4.0774
-0.2422,4.4267
-0.53053,4.7591
-0.83843,5.0734
-1.1646,5.3682
-1.5079,5.6424
-1.8667,5.8948
-2.2398,6.1244
-2.6255,6.3304
-3.0223,6.5119
-3.4287,6.6681
-3.8429,6.7984
-4.2634,6.9024
-4.6884,6.9795
-5.1162,7.0295
-5.5451,7.0522
-5.9734,7.0474
-6.3994,7.0153
-6.8212,6.9558
-7.2373,6.8694
-7.646,6.7562
-8.0455,6.6168
-8.4344,6.4518
-8.811,6.2617
-9.1738,6.0474
-9.5214,5.8098
-9.8523,5.5497


==> out_LSA.csv <==
-6.7189,8.3147
-7.1786,8.2182
-7.6306,8.0885
-8.0733,7.9263
-8.5047,7.7321
-8.9231,7.5068
-9.3269,7.2512
-9.7143,6.9665
-10.084,6.6536
-10.434,6.314
-10.764,5.9489
-11.071,5.5598
-11.356,5.1484
-11.615,4.7162
-11.85,4.265
-12.057,3.7966
-12.238,3.3129
-12.391,2.8158
-12.515,2.3074
-12.609,1.7897
-12.675,1.2647
-12.71,0.73469
-12.716,0.20167
-12.692,-0.33217
-12.638,-0.86469
-12.554,-1.3937
-12.441,-1.9172
-12.299,-2.433
-12.129,-2.9389
-11.931,-3.4331
-11.707,-3.9134
-11.457,-4.378
-11.182,-4.825
-10.883,-5.2526
-10.561,-5.659
-10.219,-6.0427
-9.8563,-6.402
-9.4754,-6.7356
-9.0776,-7.0421
-8.6645,-7.3202
-8.2378,-7.5689
-7.7992,-7.7871
-7.3505,-7.974
-6.8935,-8.1288
-6.43,-8.2508
-5.9618,-8.3397
-5.491,-8.395
-5.0193,-8.4165
-4.5487,-8.4041
-4.081,-8.3579
-3.6182,-8.2781
-3.1621,-8.1649
-2.7145,-8.0189
-2.2773,-7.8406
-1.8521,-7.6307
-1.4408,-7.3902
-1.045,-7.1199
-0.66625,-6.8209
-0.30608,-6.4945
0.034042,-6.1419
0.35275,-5.7647
0.64876,-5.3642
0.92089,-4.9422
1.168,-4.5002
1.3892,-4.0402
1.5835,-3.5639
1.7501,-3.0733
1.8884,-2.5703
1.9979,-2.057
2.078,-1.5354
2.1284,-1.0076
2.1491,-0.47584
2.1398,0.057858
2.1006,0.59131
2.0316,1.1224
1.9332,1.6489
1.8058,2.1688
1.6498,2.6799
1.4659,3.1802
1.2548,3.6677
1.0173,4.1404
0.75454,4.5964
0.46743,5.0339
0.15715,5.4511
-0.17503,5.8464
-0.52778,6.2181
-0.89968,6.5647
-1.2892,6.8849
-1.6949,7.1774
-2.115,7.4409
-2.5478,7.6745
-2.9917,7.8771
-3.4448,8.048
-3.9053,8.1865
-4.3714,8.292
-4.8411,8.3641
-5.3126,8.4025
-5.784,8.4071
-6.2534,8.3778
-6.7189,8.3147


==> out_LSO.csv <==
-24.009,-0.59687
-23.932,-1.4172
-23.741,-2.2316
-23.435,-3.0367
-23.016,-3.8294
-22.486,-4.6064
-21.846,-5.3647
-21.1,-6.1011
-20.25,-6.8128
-19.299,-7.4967
-18.253,-8.1503
-17.114,-8.7708
-15.887,-9.3557
-14.578,-9.9028
-13.191,-10.41
-11.732,-10.874
-10.208,-11.295
-8.6235,-11.67
-6.9857,-11.998
-5.301,-12.277
-3.5763,-12.507
-1.8184,-12.686
-0.034451,-12.814
1.7683,-12.89
3.5827,-12.913
5.4014,-12.885
7.2171,-12.804
9.0225,-12.672
10.81,-12.488
12.573,-12.254
14.304,-11.97
15.996,-11.638
17.643,-11.259
19.237,-10.834
20.772,-10.365
22.243,-9.8548
23.643,-9.3042
24.966,-8.7159
26.207,-8.0923
27.362,-7.4359
28.425,-6.7493
29.393,-6.0353
30.26,-5.2968
31.025,-4.5367
31.683,-3.7581
32.233,-2.9641
32.672,-2.158
32.997,-1.343
33.209,-0.52227
33.306,0.30076
33.287,1.1228
33.153,1.9406
32.904,2.7507
32.541,3.55
32.066,4.3353
31.481,5.1034
30.788,5.8511
29.989,6.5755
29.089,7.2736
28.09,7.9427
26.996,8.5801
25.813,9.1831
24.544,9.7494
23.196,10.277
21.772,10.763
20.28,11.206
18.725,11.604
17.113,11.955
15.451,12.259
13.745,12.514
12.003,12.718
10.231,12.872
8.4368,12.973
6.6273,13.023
4.8098,13.021
2.9917,12.966
1.1803,12.86
-0.61714,12.702
-2.3934,12.493
-4.1412,12.234
-5.8537,11.926
-7.5239,11.57
-9.145,11.167
-10.711,10.72
-12.214,10.23
-13.65,9.6996
-15.012,9.1298
-16.295,8.5236
-17.494,7.8833
-18.603,7.2114
-19.619,6.5108
-20.537,5.7841
-21.354,5.0345
-22.066,4.2647
-22.67,3.4781
-23.165,2.6776
-23.547,1.8666
-23.816,1.0483
-23.97,0.22607
-24.009,-0.59687


==> out_LSoS.csv <==
-23.179,0.44001
-23.144,-0.30336
-23.018,-1.045
-22.802,-1.7819
-22.497,-2.511
-22.103,-3.2296
-21.623,-3.9346
-21.059,-4.6232
-20.412,-5.2926
-19.685,-5.9403
-18.882,-6.5634
-18.005,-7.1597
-17.059,-7.7265
-16.046,-8.2617
-14.971,-8.7632
-13.838,-9.2287
-12.652,-9.6567
-11.418,-10.045
-10.14,-10.393
-8.8235,-10.698
-7.4744,-10.959
-6.0976,-11.176
-4.6988,-11.347
-3.2836,-11.473
-1.8577,-11.551
-0.42677,-11.582
1.0033,-11.566
2.4268,-11.504
3.8381,-11.394
5.2313,-11.238
6.601,-11.036
7.9416,-10.789
9.2477,-10.498
10.514,-10.164
11.736,-9.7888
12.907,-9.3736
14.025,-8.9202
15.083,-8.4304
16.078,-7.906
17.006,-7.3493
17.862,-6.7625
18.645,-6.1479
19.349,-5.508
19.974,-4.8454
20.515,-4.1628
20.971,-3.4629
21.34,-2.7485
21.621,-2.0225
21.813,-1.2878
21.913,-0.54743
21.924,0.1957
21.843,0.93857
21.672,1.6782
21.411,2.4116
21.061,3.1358
20.624,3.8479
20.102,4.5451
19.496,5.2245
18.809,5.8833
18.044,6.5191
17.203,7.1291
16.291,7.7109
15.311,8.2622
14.266,8.7808
13.162,9.2645
12.002,9.7115
10.791,10.12
9.5343,10.488
8.2367,10.815
6.9033,11.098
5.5396,11.337
4.1512,11.532
2.7434,11.68
1.3222,11.782
-0.10696,11.837
-1.5382,11.844
-2.9657,11.805
-4.3838,11.718
-5.7867,11.585
-7.1689,11.406
-8.5247,11.182
-9.8488,10.913
-11.136,10.6
-12.38,10.245
-13.577,9.8501
-14.722,9.4156
-15.811,8.9437
-16.838,8.4364
-17.8,7.8956
-18.692,7.3235
-19.512,6.7225
-20.256,6.0949
-20.921,5.4434
-21.504,4.7704
-22.003,4.0788
-22.416,3.3713
-22.741,2.6507
-22.978,1.92
-23.124,1.1821
-23.179,0.44001


==> out_MEst.csv <==
-22.679,0.10527
-22.639,-0.64058
-22.513,-1.3838
-22.3,-2.1215
-22.002,-2.8506
-21.619,-3.5681
-21.155,-4.2713
-20.609,-4.9573
-19.985,-5.6232
-19.286,-6.2665
-18.513,-6.8846
-17.67,-7.4748
-16.76,-8.035
-15.787,-8.5628
-14.756,-9.0561
-13.669,-9.5128
-12.532,-9.9313
-11.349,-10.31
-10.124,-10.647
-8.8638,-10.941
-7.572,-11.191
-6.2543,-11.395
-4.9159,-11.554
-3.5621,-11.667
-2.1986,-11.732
-0.83071,-11.75
0.53603,-11.721
1.8961,-11.644
3.244,-11.521
4.5744,-11.351
5.8818,-11.136
7.1611,-10.875
8.407,-10.571
9.6145,-10.224
10.779,-9.8362
11.895,-9.4086
12.959,-8.943
13.967,-8.4414
14.913,-7.9058
15.795,-7.3383
16.609,-6.7413
17.352,-6.1171
18.02,-5.4682
18.611,-4.7973
19.123,-4.107
19.553,-3.4002
19.9,-2.6796
20.162,-1.9483
20.338,-1.209
20.429,-0.46491
20.432,0.28112
20.349,1.026
20.179,1.7669
19.923,2.5006
19.583,3.2243
19.159,3.935
18.654,4.6299
18.069,5.3062
17.407,5.9612
16.67,6.5922
15.862,7.1966
14.985,7.7722
14.043,8.3164
13.041,8.8272
11.981,9.3025
10.868,9.7403
9.7076,10.139
8.5033,10.497
7.2602,10.812
5.9834,11.084
4.678,11.312
3.3493,11.494
2.0025,11.63
0.64322,11.719
-0.72318,11.76
-2.0912,11.755
-3.4553,11.702
-4.8099,11.602
-6.1498,11.455
-7.4693,11.262
-8.7633,11.024
-10.027,10.742
-11.254,10.416
-12.44,10.049
-13.581,9.6406
-14.672,9.1937
-15.708,8.7099
-16.686,8.1911
-17.6,7.6392
-18.449,7.0567
-19.228,6.4458
-19.933,5.8089
-20.563,5.1487
-21.115,4.4677
-21.586,3.7688
-21.975,3.0548
-22.279,2.3285
-22.499,1.5928
-22.632,0.85073
-22.679,0.10527


==> out_gt.csv <==
24,0
23.952,0.76109
23.807,1.5191
23.566,2.271
23.231,3.0138
22.802,3.7444
22.281,4.4599
21.67,5.1575
20.972,5.8344
20.19,6.4877
19.326,7.1149
18.385,7.7135
17.37,8.2809
16.284,8.8151
15.133,9.3138
13.921,9.7749
12.653,10.197
11.335,10.577
9.97,10.916
8.5653,11.21
7.1261,11.459
5.6582,11.662
4.1676,11.818
2.6601,11.926
1.142,11.986
-0.38078,11.998
-1.902,11.962
-3.4156,11.878
-4.9154,11.746
-6.3954,11.566
-7.8496,11.34
-9.2723,11.068
-10.658,10.752
-12,10.392
-13.294,9.9908
-14.535,9.5491
-15.717,9.069
-16.835,8.5523
-17.886,8.0012
-18.865,7.4179
-19.768,6.8047
-20.592,6.1641
-21.332,5.4987
-21.987,4.8112
-22.553,4.1042
-23.028,3.3808
-23.41,2.6437
-23.699,1.896
-23.891,1.1407
-23.988,0.38074
-23.988,-0.38074
-23.891,-1.1407
-23.699,-1.896
-23.41,-2.6437
-23.028,-3.3808
-22.553,-4.1042
-21.987,-4.8112
-21.332,-5.4987
-20.592,-6.1641
-19.768,-6.8047
-18.865,-7.4179
-17.886,-8.0012
-16.835,-8.5523
-15.717,-9.069
-14.535,-9.5491
-13.294,-9.9908
-12,-10.392
-10.658,-10.752
-9.2723,-11.068
-7.8496,-11.34
-6.3954,-11.566
-4.9154,-11.746
-3.4156,-11.878
-1.902,-11.962
-0.38078,-11.998
1.142,-11.986
2.6601,-11.926
4.1676,-11.818
5.6582,-11.662
7.1261,-11.459
8.5653,-11.21
9.97,-10.916
11.335,-10.577
12.653,-10.197
13.921,-9.7749
15.133,-9.3138
16.284,-8.8151
17.37,-8.2809
18.385,-7.7135
19.326,-7.1149
20.19,-6.4877
20.972,-5.8344
21.67,-5.1575
22.281,-4.4599
22.802,-3.7444
23.231,-3.0138
23.566,-2.271
23.807,-1.5191
23.952,-0.76109
24,-2.9392e-15


==> out_noise.csv <==
0.10664,12.127
0.052252,11.798
-0.92542,11.882
-0.19468,11.56
-1.3935,12.288
-1.7036,11.941
-1.1742,13.192
-1.7209,11.376
-1.5189,12.453
-1.2366,11.084
-2.1177,12.006
-2.8595,12.12
-3.264,12.62
-3.3161,12.251
-3.2992,12.743
-4.2183,12.334
-4.5009,10.902
-3.7974,11.628
-4.3579,11.758
-4.3256,12.079
-4.1393,11.428
-6.1092,11.663
-6.4304,11.416
-6.4015,11.789
-6.1583,11.617
-5.3847,11.537
-6.0327,10.745
-7.1669,11.317
-6.8511,11.795
-8.0661,10.804
-7.4605,11.248
-7.1869,12.427
-9.2147,11.837
-8.9503,10.313
-8.2312,11.154
-8.8123,10.815
-9.0467,10.5
-9.0176,10.384
-9.1929,10.741
-8.5276,11.388
-9.3204,11.018
-10.908,10.573
-9.8511,11.42
-10.391,11.434
-10.494,11.103
-10.63,10.344
-10.243,10.709
-11.517,10.352
-10.848,9.6879
-12.275,9.9391
-11.228,10.346
-13.23,10.334
-11.573,11.049
-13.036,10.136
-12.914,10.653
-12.661,9.6574
-13.467,10.242
-13.8,9.9446
-13.983,10.389
-14.472,10.002
-13.393,9.7782
-14.34,9.8536
-14.238,8.4644
-15.131,10.414
-14.495,9.1857
-15.021,9.3992
-15.958,9.2269
-16.167,8.0348
-14.942,8.0323
-16.173,9.5841
-16.198,8.7489
-16.798,9.2834
-16.287,8.8457
-16.727,9.0523
-17.113,7.8054
-15.671,8.5113
-16.597,8.2026
-17.55,8.6447
-17.728,7.7137
-18.012,7.7953
-17.558,8.4358
-17.359,7.4537
-18.077,7.8992
-18.584,6.7026
-18.571,8.4473
-18.868,7.3619
-19.334,7.1169
-18.469,7.8304
-18.891,6.8213
-18.939,7.1029
-19.625,6.5666
-19.934,7.11
-19.648,6.9275
-19.474,7.8246
-20.65,6.7119
-19.913,6.1788
-21.138,6.4453
-20.247,6.5095
-20.971,5.6089
-20.436,6.0191
-21.669,6.845
-20.721,6.5865
-21.035,6.1054
-21.459,5.011
-21.234,5.401
-21.271,5.041
-21.571,4.307
-21.687,5.3489
-22.089,5.318
-22.085,5.328
-21.085,5.0351
-22.26,4.0152
-21.784,4.575
-22.237,4.1996
-22.033,5.2695
-21.952,3.0814
-22.177,3.9718
-22.114,3.8247
-22.557,3.0358
-22.665,3.0284
-24.626,3.8793
-23.177,2.9974
-22.138,2.5267
-22.748,3.9563
-23.316,2.97
-23.389,2.7184
-22.906,1.2701
-23.666,3.3618
-22.827,2.5175
-23.74,2.2562
-22.773,2.6381
-23.439,1.2043
-24.078,1.8341
-24.096,3.0439
-23.63,1.8076
-23.397,1.7489
-25.061,2.084
-23.279,0.90284
-23.928,1.2419
-23.429,1.6036
-24.457,0.43456
-23.378,1.1282
-24.609,1.2663
-23.794,1.563
-23.923,0.68782
-23.832,1.4345
-24.176,-0.47556
-23.885,0.7373
-23.647,0.65094
-24.832,0.57308
-24.731,-0.58199
-24.119,-0.33036
-24.596,-1.1606
-24.327,-0.52799
-23.275,-0.026014
-24.103,-0.16298
-23.444,-1.7007
-23.945,-1.0756
-24.32,-1.7203
-23.737,-0.9343
-24.225,-1.3377
-24.157,-0.59225
-23.756,-1.4101
-24.467,-2.3788
-23.3,-1.67
-23.059,-1.7541
-23.492,-1.7388
-23.285,-2.3804
-23.707,-2.4834
-23.2,-2.064
-23.349,-2.0754
-22.866,-2.762
-24.078,-2.5954
-22.689,-3.2104
-23.106,-3.4106
-23.491,-3.7287
-23.409,-2.8254
-22.971,-3.1978
-23.287,-3.3274
-24.01,-3.1792
-23.16,-4.0095
-22.884,-4.2912
-22.723,-4.2422
-22.041,-4.0391
-22.34,-3.9671
-22.713,-5.0319
-22.469,-4.2677
-23.03,-4.4998
-23.014,-4.747
-22.18,-5.3379
-21.389,-6.1932
-21.892,-4.9442
-21.307,-5.5618
-21.462,-5.2951
-21.247,-5.2542
-21.375,-5.4505
-21.505,-6.7481
-20.317,-6.1166
-20.464,-5.7488
-21.212,-6.0716
-20.558,-6.3528
-19.965,-5.8307
-20.779,-5.8924
-19.98,-7.3642
-20.13,-6.4982
-19.603,-7.0898
-19.909,-7.4985
-19.996,-6.7354
-20.172,-7.0684
-19.527,-7.0078
-19.37,-6.4331
-19.119,-7.0498
-19.092,-7.8245
-18.398,-7.252
-18.478,-7.3353
-18.051,-7.4285
-18.549,-7.6515
-18.15,-8.5493
-17.92,-7.6098
-18.423,-7.9047
-17.195,-8.6067
-18.62,-8.513
-17.469,-8.5749
-17.497,-8.2615
-16.776,-7.6449
-16.936,-8.6493
-16.791,-8.73
-16.589,-8.9383
-16.116,-8.4892
-15.195,-9.553
-16.153,-9.325
-15.001,-8.826
-15.148,-9.0435
-15.892,-9.8007
-15.413,-9.9656
-15.162,-9.2526
-13.837,-10.045
-13.972,-9.5458
-14.687,-9.7873
-13.933,-9.9778
-13.419,-9.1522
-13.782,-8.9442
-13.466,-9.4229
-13.637,-9.7723
-12.481,-10.539
-11.971,-11.305
-12.215,-11.145
-12.358,-10.684
-11.712,-9.9443
-12.298,-11.535
-11.981,-9.7434
-11.734,-10.17
-12.043,-10.583
-11.09,-10.324
-11.298,-11.124
-10.157,-12.153
-11.111,-11.255
-10.223,-10.387
-9.3004,-11.272
-9.4742,-10.704
-9.9008,-11.585
-9.9246,-11.921
-9.3833,-11.345
-7.8406,-11.05
-8.9898,-11.039
-8.6435,-12.472
-8.6747,-10.809
-7.8395,-10.751
-7.497,-11.315
-6.6637,-11.82
-7.1834,-12.302
-7.1921,-10.831
-7.0165,-11.244
-6.2703,-11.514
-6.6502,-12.475
-5.2334,-11.645
-5.7763,-11.543
-6.2208,-11.774
-6.0212,-12.649
-4.9667,-11.52
-4.644,-11.931
-4.8629,-11.078
-4.3111,-11.154
-4.0421,-11.548
-4.2817,-12.023
-3.0163,-10.952
-3.9977,-12.421
-3.5522,-12.272
-2.9005,-12.128
-2.2533,-11.472
-2.4207,-11.956
-2.6754,-12.848
-1.8502,-12.656
-2.1749,-11.771
-1.3715,-11.559
-0.60321,-12.178
-1.2519,-11.695
-0.92271,-12.702
-0.59553,-11.297
0.57601,-12.426
-22.781,6.1083
-2.8559,20.292
-16.413,8.5882
-5.2289,11.372
-12.32,8.2619
-3.8067,16.363
-16.073,3.7999
-3.0116,4.5022
-18.108,-3.8229
-22.604,-13.99
-2.9302,-23.014
-14.336,-16.528
-4.15,-6.8267
-4.1647,-21.539
-5.901,-11.967
-20.565,-20.914
-8.2159,-21.275
-16.898,-18.553
-9.3056,-7.7575
-22.32,-12.71
-23.645,-12.437
-6.0739,-0.26808
-19.65,-3.4243
-9.0879,-5.5343
-0.26152,15.3
-21.92,5.624
-16.65,12.853
-15.177,9.7543
-5.5338,1.7095
-17.571,2.4408
-5.8688,19.677
-3.276,15.477

